NGC 307 and the Effects of Dark-Matter Haloes on Measuring Supermassive Black Holes in Disc Galaxies

We present stellar-dynamical measurements of the central supermassive black hole (SMBH) in the S0 galaxy NGC 307, using adaptive-optics IFU data from VLT-SINFONI. We investigate the effects of including dark-matter haloes as well as multiple stellar components with different mass-to-light (M/L) ratios in the dynamical modeling. Models with no halo and a single stellar component yield a relatively poor fit with a low value for the SMBH mass ($7.0 \pm 1.0 \times 10^{7} M_{\odot}$) and a high stellar M/L ratio (K-band M/L = $1.3 \pm 0.1$). Adding a halo produces a much better fit, with a significantly larger SMBH mass ($2.0 \pm 0.5 \times 10^{8} M_{\odot}$) and a lower M/L ratio ($1.1 \pm 0.1$). A model with no halo but with separate bulge and disc components produces a similarly good fit, with a slightly larger SMBH mass ($3.0 \pm 0.5 \times 10^{8} M_{\odot}$) and an identical M/L ratio for the bulge component, though the disc M/L ratio is biased high (disc M/L $ = 1.9 \pm 0.1$). Adding a halo to the two-stellar-component model results in a much more plausible disc M/L ratio of $1.0 \pm 0.1$, but has only a modest effect on the SMBH mass ($2.2 \pm 0.6 \times 10^{8} M_{\odot}$) and leaves the bulge M/L ratio unchanged. This suggests that measuring SMBH masses in disc galaxies using just a single stellar component and no halo has the same drawbacks as it does for elliptical galaxies, but also that reasonably accurate SMBH masses and bulge M/L ratios can be recovered (without the added computational expense of modeling haloes) by using separate bulge and disc components.

==> tableB1_full.dat <==
  PA       R       V       d_V     sig   d_sig      h3     d_h3       h4     d_h4
 deg     arcsec   km/s    km/s     km/s  km/s
 78.1   -24.71   215.43   7.80    88.71  10.91    -0.066   0.086    -0.102   0.052
 78.1   -22.68   196.03   4.40    96.95   5.86    -0.054   0.053    -0.075   0.040
 78.1   -20.43   204.41   5.67   106.02   6.29    -0.050   0.049    -0.046   0.033
 78.1   -18.56   204.15   4.33    90.08   5.05     0.044   0.043    -0.064   0.030
 78.1   -16.93   208.65   4.70    97.47   5.25     0.004   0.046    -0.046   0.032
 78.1   -15.55   206.02   3.83   103.38   5.21     0.003   0.042    -0.064   0.033
 78.1   -14.30   204.80   4.20    90.16   4.99     0.007   0.043    -0.064   0.031
 78.1   -13.17   216.48   4.25   101.75   5.62    -0.018   0.044    -0.059   0.036
 78.1   -12.17   220.41   3.98   104.11   4.69    -0.072   0.046    -0.076   0.041
 78.1   -11.29   219.06   4.31   109.72   6.21    -0.036   0.054    -0.093   0.046
 78.1   -10.54   217.77   4.10   103.32   5.54    -0.030   0.047    -0.089   0.044
 78.1    -9.79   214.74   3.50   106.68   4.48    -0.026   0.044    -0.093   0.039
 78.1    -9.16   201.95   4.88   109.94   4.75    -0.022   0.048    -0.047   0.039
 78.1    -8.66   206.99   3.36   101.83   4.09    -0.018   0.038    -0.078   0.037
 78.1    -8.16   191.23   3.82   109.92   5.28    -0.023   0.040    -0.033   0.034
 78.1    -7.66   169.76   3.11   116.02   3.58     0.085   0.034    -0.057   0.033
 78.1    -7.16   169.10   3.56   114.08   4.61    -0.028   0.035    -0.019   0.024
 78.1    -6.66   161.64   3.03   112.85   4.49    -0.010   0.031    -0.019   0.025
 78.1    -6.15   150.95   3.56   131.03   4.80     0.041   0.036    -0.037   0.034
 78.1    -5.65   143.99   3.21   131.62   3.92    -0.053   0.037    -0.041   0.032
 78.1    -5.15   128.00   2.94   133.41   3.71     0.013   0.033    -0.067   0.030
 78.1    -4.77   116.87   3.82   119.50   5.40     0.071   0.042    -0.015   0.027
 78.1    -4.52   122.72   3.58   125.26   5.10     0.029   0.034    -0.029   0.030
 78.1    -4.27   112.56   4.03   135.47   4.36     0.040   0.038     0.006   0.033
 78.1    -4.02   131.24   3.40   142.66   4.25    -0.081   0.032    -0.033   0.027
 78.1    -3.77   131.47   3.35   146.25   4.49    -0.044   0.031    -0.010   0.023
 78.1    -3.52   133.31   2.82   140.23   4.45    -0.075   0.027     0.001   0.026
 78.1    -3.27   141.78   3.15   147.56   4.04    -0.069   0.029    -0.066   0.029
 78.1    -3.02   143.43   2.70   159.11   3.57    -0.101   0.025    -0.083   0.029
 78.1    -2.77   144.24   2.90   159.03   3.42    -0.098   0.023    -0.062   0.028
 78.1    -2.52   146.03   2.46   163.59   3.31    -0.084   0.019     0.002   0.025
 78.1    -2.26   153.05   2.56   169.53   3.08    -0.111   0.021    -0.038   0.024
 78.1    -2.01   156.32   2.25   175.58   2.90    -0.121   0.017    -0.020   0.020
 78.1    -1.76   161.59   2.54   179.10   3.30    -0.141   0.015     0.011   0.020
 78.1    -1.51   160.71   2.68   177.44   3.73    -0.121   0.016     0.030   0.017
 78.1    -1.26   152.67   2.40   188.66   3.07    -0.130   0.013     0.011   0.017
 78.1    -1.01   145.69   1.77   183.94   2.34    -0.161   0.010     0.007   0.014
 78.1    -0.76   120.72   1.94   197.43   2.51    -0.137   0.012    -0.014   0.014
 78.1    -0.51    93.70   1.97   205.22   2.90    -0.116   0.010     0.021   0.013
 78.1    -0.26    54.80   1.66   218.22   2.31    -0.056   0.009    -0.008   0.011
 78.1    -0.01     4.18   1.83   230.24   2.31    -0.017   0.009    -0.021   0.012
 78.1     0.25   -39.07   1.54   223.88   2.07     0.043   0.008    -0.015   0.009
 78.1     0.50   -80.17   1.61   213.48   2.17     0.073   0.010    -0.007   0.011
 78.1     0.75  -112.18   2.07   207.79   2.67     0.084   0.010     0.002   0.013
 78.1     1.00  -138.66   1.85   194.55   2.45     0.117   0.011     0.008   0.013
 78.1     1.25  -149.57   2.35   185.38   2.97     0.143   0.013     0.035   0.016
 78.1     1.50  -158.59   2.38   177.69   3.27     0.136   0.013     0.012   0.015
 78.1     1.75  -163.83   2.57   177.67   3.19     0.145   0.016    -0.023   0.019
 78.1     2.00  -153.00   2.32   175.85   2.94     0.107   0.016    -0.015   0.021
 78.1     2.25  -145.19   2.39   176.91   3.63     0.079   0.019    -0.023   0.025
 78.1     2.50  -136.03   2.51   171.58   3.32     0.097   0.020    -0.032   0.024
 78.1     2.76  -136.50   2.81   170.64   3.92     0.071   0.019    -0.004   0.024
 78.1     3.01  -123.00   2.60   161.62   3.18     0.015   0.022    -0.086   0.028
 78.1     3.26  -122.84   2.64   155.32   4.16     0.025   0.025    -0.020   0.030
 78.1     3.51  -111.82   3.74   143.07   4.40    -0.054   0.031    -0.067   0.040
 78.1     3.76  -114.41   3.02   142.91   3.92    -0.018   0.029    -0.082   0.029
 78.1     4.01  -123.45   3.39   140.01   4.98     0.060   0.034    -0.066   0.038
 78.1     4.26  -113.06   3.56   141.25   4.93    -0.006   0.032    -0.061   0.039
 78.1     4.51  -115.44   4.42   124.26   5.35     0.052   0.039    -0.022   0.032
 78.1     4.76  -113.00   4.15   130.08   5.55    -0.012   0.038    -0.044   0.033
 78.1     5.14  -127.50   3.29   138.92   3.52     0.051   0.034    -0.059   0.028
 78.1     5.64  -127.11   2.84   133.79   3.81    -0.031   0.030    -0.059   0.026
 78.1     6.14  -134.32   2.94   131.75   4.21    -0.077   0.030    -0.050   0.033
 78.1     6.64  -143.51   3.20   120.77   4.34    -0.068   0.028    -0.014   0.025
 78.1     7.15  -161.81   3.46   125.79   4.58    -0.026   0.036    -0.053   0.033
 78.1     7.65  -164.04   3.08   117.20   5.25    -0.032   0.034    -0.055   0.034
 78.1     8.15  -185.80   3.33   123.07   4.89     0.034   0.038    -0.110   0.040
 78.1     8.65  -179.99   3.65   118.02   5.56     0.014   0.044    -0.077   0.035
 78.1     9.15  -193.45   3.70   120.19   5.76     0.000   0.048    -0.090   0.042
 78.1     9.78  -193.98   3.86   106.82   4.42     0.015   0.046    -0.060   0.033
 78.1    10.53  -209.35   3.63   111.16   4.66     0.114   0.040    -0.049   0.033
 78.1    11.28  -205.03   4.54   103.01   5.85     0.011   0.039    -0.026   0.028
 78.1    12.16  -203.16   3.72   104.70   4.81     0.008   0.041    -0.057   0.034
 78.1    13.16  -193.96   4.50   100.77   5.53    -0.009   0.047    -0.073   0.041
 78.1    14.29  -189.30   3.79    97.79   4.94    -0.001   0.049    -0.070   0.037
 78.1    15.54  -204.18   4.66   105.56   5.55    -0.048   0.046    -0.059   0.038
 78.1    16.92  -208.80   4.77    97.79   5.54     0.053   0.047    -0.051   0.035
 78.1    20.72  -191.57   5.21   100.17   6.11     0.052   0.056    -0.090   0.045
 78.1    24.29  -191.39   5.24    96.87   6.09     0.068   0.052    -0.055   0.033
 78.1    27.51  -175.72   6.17    82.13   6.28    -0.010   0.061    -0.103   0.035
 78.1    31.94  -182.84   6.26    99.89   7.38     0.068   0.062    -0.058   0.040
 78.1    38.79  -177.37   9.92    83.03  12.05     0.031   0.075    -0.105   0.056
 78.1    50.65   -94.09  19.23   139.74  19.87     0.246   0.139    -0.155   0.141
168.1   -24.71   178.43   7.80    88.71  10.91    -0.066   0.086    -0.102   0.052
168.1   -22.68   159.03   4.40    96.95   5.86    -0.054   0.053    -0.075   0.040
168.1   -20.43   167.41   5.67   106.02   6.29    -0.050   0.049    -0.046   0.033
168.1   -18.56   167.15   4.33    90.08   5.05     0.044   0.043    -0.064   0.030
168.1   -16.93   171.65   4.70    97.47   5.25     0.004   0.046    -0.046   0.032
168.1   -15.55   169.02   3.83   103.38   5.21     0.003   0.042    -0.064   0.033
168.1   -14.30   167.80   4.20    90.16   4.99     0.007   0.043    -0.064   0.031
168.1   -13.17   179.48   4.25   101.75   5.62    -0.018   0.044    -0.059   0.036
168.1   -12.17   183.41   3.98   104.11   4.69    -0.072   0.046    -0.076   0.041
168.1   -11.29   182.06   4.31   109.72   6.21    -0.036   0.054    -0.093   0.046
168.1   -10.54   180.77   4.10   103.32   5.54    -0.030   0.047    -0.089   0.044
168.1    -9.79   177.74   3.50   106.68   4.48    -0.026   0.044    -0.093   0.039
168.1    -9.16   164.95   4.88   109.94   4.75    -0.022   0.048    -0.047   0.039
168.1    -8.66   169.99   3.36   101.83   4.09    -0.018   0.038    -0.078   0.037
168.1    -8.16   154.23   3.82   109.92   5.28    -0.023   0.040    -0.033   0.034
168.1    -7.66   132.76   3.11   116.02   3.58     0.085   0.034    -0.057   0.033
168.1    -7.16   132.10   3.56   114.08   4.61    -0.028   0.035    -0.019   0.024
168.1    -6.66   124.64   3.03   112.85   4.49    -0.010   0.031    -0.019   0.025
168.1    -6.15   113.95   3.56   131.03   4.80     0.041   0.036    -0.037   0.034
168.1    -5.65   106.99   3.21   131.62   3.92    -0.053   0.037    -0.041   0.032
168.1    -5.15    91.00   2.94   133.41   3.71     0.013   0.033    -0.067   0.030
168.1    -4.77    79.87   3.82   119.50   5.40     0.071   0.042    -0.015   0.027
168.1    -4.52    85.72   3.58   125.26   5.10     0.029   0.034    -0.029   0.030
168.1    -4.27    75.56   4.03   135.47   4.36     0.040   0.038     0.006   0.033
168.1    -4.02    94.24   3.40   142.66   4.25    -0.081   0.032    -0.033   0.027
168.1    -3.77    94.47   3.35   146.25   4.49    -0.044   0.031    -0.010   0.023
168.1    -3.52    96.31   2.82   140.23   4.45    -0.075   0.027     0.001   0.026
168.1    -3.27   104.78   3.15   147.56   4.04    -0.069   0.029    -0.066   0.029
168.1    -3.02   106.43   2.70   159.11   3.57    -0.101   0.025    -0.083   0.029
168.1    -2.77   107.24   2.90   159.03   3.42    -0.098   0.023    -0.062   0.028
168.1    -2.52   109.03   2.46   163.59   3.31    -0.084   0.019     0.002   0.025
168.1    -2.26   116.05   2.56   169.53   3.08    -0.111   0.021    -0.038   0.024
168.1    -2.01   119.32   2.25   175.58   2.90    -0.121   0.017    -0.020   0.020
168.1    -1.76   124.59   2.54   179.10   3.30    -0.141   0.015     0.011   0.020
168.1    -1.51   123.71   2.68   177.44   3.73    -0.121   0.016     0.030   0.017
168.1    -1.26   115.67   2.40   188.66   3.07    -0.130   0.013     0.011   0.017
168.1    -1.01   108.69   1.77   183.94   2.34    -0.161   0.010     0.007   0.014
168.1    -0.76    83.72   1.94   197.43   2.51    -0.137   0.012    -0.014   0.014
168.1    -0.51    56.70   1.97   205.22   2.90    -0.116   0.010     0.021   0.013
168.1    -0.26    17.80   1.66   218.22   2.31    -0.056   0.009    -0.008   0.011
168.1    -0.01   -32.82   1.83   230.24   2.31    -0.017   0.009    -0.021   0.012
168.1     0.25   -76.07   1.54   223.88   2.07     0.043   0.008    -0.015   0.009
168.1     0.50  -117.17   1.61   213.48   2.17     0.073   0.010    -0.007   0.011
168.1     0.75  -149.18   2.07   207.79   2.67     0.084   0.010     0.002   0.013
168.1     1.00  -175.66   1.85   194.55   2.45     0.117   0.011     0.008   0.013
168.1     1.25  -186.57   2.35   185.38   2.97     0.143   0.013     0.035   0.016
168.1     1.50  -195.59   2.38   177.69   3.27     0.136   0.013     0.012   0.015
168.1     1.75  -200.83   2.57   177.67   3.19     0.145   0.016    -0.023   0.019
168.1     2.00  -190.00   2.32   175.85   2.94     0.107   0.016    -0.015   0.021
168.1     2.25  -182.19   2.39   176.91   3.63     0.079   0.019    -0.023   0.025
168.1     2.50  -173.03   2.51   171.58   3.32     0.097   0.020    -0.032   0.024
168.1     2.76  -173.50   2.81   170.64   3.92     0.071   0.019    -0.004   0.024
168.1     3.01  -160.00   2.60   161.62   3.18     0.015   0.022    -0.086   0.028
168.1     3.26  -159.84   2.64   155.32   4.16     0.025   0.025    -0.020   0.030
168.1     3.51  -148.82   3.74   143.07   4.40    -0.054   0.031    -0.067   0.040
168.1     3.76  -151.41   3.02   142.91   3.92    -0.018   0.029    -0.082   0.029
168.1     4.01  -160.45   3.39   140.01   4.98     0.060   0.034    -0.066   0.038
168.1     4.26  -150.06   3.56   141.25   4.93    -0.006   0.032    -0.061   0.039
168.1     4.51  -152.44   4.42   124.26   5.35     0.052   0.039    -0.022   0.032
168.1     4.76  -150.00   4.15   130.08   5.55    -0.012   0.038    -0.044   0.033
168.1     5.14  -164.50   3.29   138.92   3.52     0.051   0.034    -0.059   0.028
168.1     5.64  -164.11   2.84   133.79   3.81    -0.031   0.030    -0.059   0.026
168.1     6.14  -171.32   2.94   131.75   4.21    -0.077   0.030    -0.050   0.033
168.1     6.64  -180.51   3.20   120.77   4.34    -0.068   0.028    -0.014   0.025
168.1     7.15  -198.81   3.46   125.79   4.58    -0.026   0.036    -0.053   0.033
168.1     7.65  -201.04   3.08   117.20   5.25    -0.032   0.034    -0.055   0.034
168.1     8.15  -222.80   3.33   123.07   4.89     0.034   0.038    -0.110   0.040
168.1     8.65  -216.99   3.65   118.02   5.56     0.014   0.044    -0.077   0.035
168.1     9.15  -230.45   3.70   120.19   5.76     0.000   0.048    -0.090   0.042
168.1     9.78  -230.98   3.86   106.82   4.42     0.015   0.046    -0.060   0.033
168.1    10.53  -246.35   3.63   111.16   4.66     0.114   0.040    -0.049   0.033
168.1    11.28  -242.03   4.54   103.01   5.85     0.011   0.039    -0.026   0.028
168.1    12.16  -240.16   3.72   104.70   4.81     0.008   0.041    -0.057   0.034
168.1    13.16  -230.96   4.50   100.77   5.53    -0.009   0.047    -0.073   0.041
168.1    14.29  -226.30   3.79    97.79   4.94    -0.001   0.049    -0.070   0.037
168.1    15.54  -241.18   4.66   105.56   5.55    -0.048   0.046    -0.059   0.038
168.1    16.92  -245.80   4.77    97.79   5.54     0.053   0.047    -0.051   0.035
168.1    20.72  -228.57   5.21   100.17   6.11     0.052   0.056    -0.090   0.045
168.1    24.29  -228.39   5.24    96.87   6.09     0.068   0.052    -0.055   0.033
168.1    27.51  -212.72   6.17    82.13   6.28    -0.010   0.061    -0.103   0.035
168.1    31.94  -219.84   6.26    99.89   7.38     0.068   0.062    -0.058   0.040
168.1    38.79  -214.37   9.92    83.03  12.05     0.031   0.075    -0.105   0.056
168.1    50.65  -131.09  19.23   139.74  19.87     0.246   0.139    -0.155   0.141


==> tableC1_full.dat <==
Bin    V       d_V      sig   d_sig      h3     d_h3       h4     d_h4
      km/s     km/s     km/s  km/s
 0   -73.57   2.38   209.57   2.73     0.037   0.008    -0.006   0.009
 1    -7.64   4.23   215.61   4.91     0.005   0.015    -0.005   0.013
 2    26.42   6.64   228.77   7.07    -0.029   0.021    -0.026   0.020
 3   -69.16   6.10   166.39   6.95    -0.009   0.030    -0.029   0.028
 4    94.27   2.76   169.38   3.41    -0.023   0.013    -0.005   0.015
 5    54.67   8.94   141.38  13.22     0.029   0.057    -0.011   0.052
 6    -6.93   6.45   160.67   6.67     0.003   0.033    -0.013   0.031
 7    98.36   2.73   138.44   4.70    -0.021   0.023     0.023   0.024
 8  -100.88   4.28   130.31   5.58     0.064   0.030     0.007   0.030
 9   154.18  15.50   135.29  23.66     0.013   0.106    -0.007   0.104
10    99.46   2.48   186.24   2.69    -0.067   0.013    -0.014   0.014
11   169.16   3.42   125.36   4.83    -0.057   0.025     0.024   0.025
12   -82.99   3.01   196.15   3.45     0.040   0.012     0.004   0.013
13    42.75   2.73   176.93   4.06    -0.007   0.015     0.010   0.016
14   131.23   3.06   126.38   3.64    -0.002   0.019     0.021   0.022
15   172.09   2.76   124.15   3.53     0.001   0.022    -0.006   0.020
16    85.00  48.95   172.81  79.87    -0.040   0.188    -0.064   0.152
17  -105.57  12.00   166.37  14.37     0.021   0.053    -0.027   0.048
18   136.95   8.73   148.39  13.91    -0.096   0.051     0.015   0.061
19   189.42   3.77   107.97   4.79    -0.071   0.024     0.023   0.026
20   132.69   3.89   119.23   4.91    -0.042   0.028     0.061   0.035
21   -13.73  42.26   188.71  58.17     0.019   0.140    -0.034   0.127
22    30.59   4.95   127.34   5.92    -0.037   0.032     0.023   0.033
23   184.46   5.26   118.45   7.27    -0.080   0.035     0.044   0.039
24   -84.23   3.64   138.76   4.32     0.033   0.027    -0.034   0.023
25   168.23  27.89   140.75  38.66    -0.151   0.136    -0.033   0.119
26   197.28   6.46   102.10   9.62    -0.022   0.051     0.019   0.055
27  -160.37   2.57   124.21   3.36     0.021   0.016     0.013   0.021
28  -153.18   3.32   123.24   4.39     0.040   0.025     0.029   0.024
29  -150.86  29.58   131.73  36.32    -0.041   0.166    -0.054   0.171
30  -170.26  43.09   134.35  63.81     0.023   0.165    -0.029   0.325
31  -194.32   3.31   105.10   3.33     0.038   0.025     0.024   0.024
32  -129.58   5.18   121.58   6.01     0.023   0.033     0.020   0.031
33  -159.94   4.15   118.02   5.16     0.054   0.031     0.020   0.028
34  -192.62   4.69   104.62   6.39     0.068   0.038     0.016   0.033
35  -175.39  14.14   125.97  20.32     0.053   0.119    -0.022   0.102
36  -195.72   5.15   102.05   7.13     0.084   0.055     0.031   0.041


==> tableC2_full.dat <==
Fiber  RA        Dec       Bin
       deg       deg
 0  14.136430  -1.771680    0
 1  14.135780  -1.771290    1
 2  14.135780  -1.772130    2
 3  14.136480  -1.770000    3
 4  14.136470  -1.770840    3
 5  14.135000  -1.771710    4
 6  14.135060  -1.770010    5
 7  14.134300  -1.769570    5
 8  14.135050  -1.770850    5
 9  14.135690  -1.770410    6
10  14.135780  -1.769570    6
11  14.134290  -1.771280    7
12  14.134270  -1.770420    7
13  14.137200  -1.770440    8
14  14.137280  -1.769580    8
15  14.134280  -1.772120    9
16  14.135040  -1.772590   10
17  14.133500  -1.771690   11
18  14.136480  -1.772600   12
19  14.135700  -1.773020   13
20  14.134250  -1.773010   14
21  14.133530  -1.772600   15
22  14.135030  -1.773430   16
23  14.137210  -1.772100   17
24  14.133530  -1.770010   18
25  14.132790  -1.771280   18
26  14.132750  -1.770430   18
27  14.133530  -1.770850   18
28  14.132100  -1.770860   18
29  14.132010  -1.772520   19
30  14.132000  -1.771700   19
31  14.132780  -1.772120   19
32  14.134250  -1.773860   20
33  14.133460  -1.774280   20
34  14.133530  -1.773440   20
35  14.136480  -1.773440   21
36  14.135760  -1.773890   22
37  14.132770  -1.773870   23
38  14.132750  -1.773010   23
39  14.132010  -1.773360   23
40  14.137250  -1.773900   24
41  14.137200  -1.773020   24
42  14.131290  -1.771250   25
43  14.130500  -1.771670   25
44  14.130590  -1.770840   25
45  14.131290  -1.772090   25
46  14.129830  -1.772100   25
47  14.130540  -1.772540   26
48  14.131320  -1.773850   26
49  14.131230  -1.772930   26
50  14.129760  -1.772960   26
51  14.130540  -1.773390   26
52  14.137960  -1.771710   27
53  14.137990  -1.772600   28
54  14.137980  -1.770860   29
55  14.138740  -1.772130   30
56  14.138740  -1.771290   31
57  14.139430  -1.770870   31
58  14.138680  -1.773030   32
59  14.137980  -1.773440   32
60  14.139430  -1.770030   33
61  14.137990  -1.770020   33
62  14.138650  -1.770440   33
63  14.138720  -1.769580   33
64  14.139420  -1.771730   34
65  14.139460  -1.772610   35
66  14.140200  -1.772150   35
67  14.140960  -1.770040   36
68  14.141680  -1.771300   36
69  14.140200  -1.771310   36
70  14.141650  -1.770490   36
71  14.140180  -1.770460   36
72  14.140890  -1.771720   36
73  14.140960  -1.770880   36

